Projection onto hyperbolicity cones and beyond: a dual Frank-Wolfe approach

We discuss the problem of projecting a point onto an arbitrary hyperbolicity cone from both theoretical and numerical perspectives. While hyperbolicity cones are furnished with a generalization of the notion of eigenvalues, obtaining closed form expressions for the projection operator as in the case of semidefinite matrices is an elusive endeavour. To address that we propose a Frank-Wolfe method to handle this task and, more generally, strongly convex optimization over closed convex cones. One of our innovations is that the Frank-Wolfe method is actually applied to the dual problem and, by doing so, subproblems can be solved in closed-form using minimum eigenvalue functions and conjugate vectors. To test the validity of our proposed approach, we present numerical experiments where we check the performance of alternative approaches including interior point methods and an earlier accelerated gradient method proposed by Renegar. We also show numerical examples where the hyperbolic polynomial has millions of monomials. Finally, we also discuss the problem of projecting onto p-cones which, although not hyperbolicity cones in general, are still amenable to our techniques.

==> experiments/proj_pcone_n1000_tol_high_all.csv <==
error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess
10,4.28e-01,4.03e-02,56.3667,12.3162,3.39e-02,8.89e-03,20.4379,6.28259,100,10,8.77e-01,5.76e-02,7.96667,0.490133,6.58e-03,1.20e-03,4.14389,0.852405,100,10,1.39e-01,3.45e-02,3,0,3.76e-03,5.84e-04,2.32418,0.433103,100,10,1.81e-01,7.76e-02,3,0,3.85e-03,4.05e-04,2.46709,0.277811,100
5,4.28e-01,4.03e-02,56.3667,12.3162,3.39e-02,8.89e-03,20.4379,6.28259,100,5,8.77e-01,5.76e-02,7.96667,0.490133,6.58e-03,1.20e-03,4.14389,0.852405,100,5,1.39e-01,3.45e-02,3,0,3.76e-03,5.84e-04,2.32418,0.433103,100,5,1.81e-01,7.76e-02,3,0,3.85e-03,4.05e-04,2.46709,0.277811,100
1,4.28e-01,4.03e-02,56.3667,12.3162,3.39e-02,8.89e-03,20.4379,6.28259,100,1,8.41e-01,6.84e-02,22.5333,2.6747,1.40e-02,2.67e-03,8.81241,1.81509,100,1,1.39e-01,3.45e-02,3,0,3.76e-03,5.84e-04,2.32418,0.433103,100,1,1.76e-01,6.69e-02,4.06667,3.35213,4.36e-03,1.73e-03,2.79652,1.11299,100
0.5,4.28e-01,4.03e-02,56.3667,12.3162,3.39e-02,8.89e-03,20.4379,6.28259,100,0.5,7.90e-01,5.98e-02,37.3,4.54214,2.18e-02,4.81e-03,13.7013,3.27213,100,0.5,1.37e-01,3.16e-02,4.46667,3.55967,4.42e-03,1.69e-03,2.71775,1.04765,100,0.5,1.49e-01,3.62e-02,20.4,23.4779,1.23e-02,1.16e-02,7.94317,7.57848,100
0.1,4.20e-01,4.42e-02,163.267,34.0931,9.29e-02,1.90e-02,55.621,12.4126,100,0.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0,0.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0,0.1,4.74e-02,2.33e-03,260.333,12.7017,1.31e-01,6.41e-03,80.9615,3.23049,10


==> experiments/proj_pcone_n1000_tol_low_all.csv <==
error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess
10,4.28e-01,4.03e-02,56.3667,12.3162,3.33e-02,8.34e-03,20.2808,5.07779,100,10,8.77e-01,5.76e-02,7.96667,0.490133,6.59e-03,1.18e-03,4.06144,0.891598,100,10,1.39e-01,3.45e-02,3,0,3.68e-03,3.90e-04,2.22505,0.301005,100,10,1.81e-01,7.76e-02,3,0,3.99e-03,6.26e-04,2.55299,0.445502,100
5,4.28e-01,4.03e-02,56.3667,12.3162,3.33e-02,8.34e-03,20.2808,5.07779,100,5,8.77e-01,5.76e-02,7.96667,0.490133,6.59e-03,1.18e-03,4.06144,0.891598,100,5,1.39e-01,3.45e-02,3,0,3.68e-03,3.90e-04,2.22505,0.301005,100,5,1.81e-01,7.76e-02,3,0,3.99e-03,6.26e-04,2.55299,0.445502,100
1,4.28e-01,4.03e-02,56.3667,12.3162,3.33e-02,8.34e-03,20.2808,5.07779,100,1,8.41e-01,6.84e-02,22.5333,2.6747,1.43e-02,3.04e-03,8.80594,2.0546,100,1,1.39e-01,3.45e-02,3,0,3.68e-03,3.90e-04,2.22505,0.301005,100,1,1.76e-01,6.69e-02,4.06667,3.35213,4.57e-03,1.97e-03,2.90209,1.16292,100
0.5,4.28e-01,4.03e-02,56.3667,12.3162,3.33e-02,8.34e-03,20.2808,5.07779,100,0.5,7.90e-01,5.98e-02,37.3,4.54214,2.20e-02,4.78e-03,13.5468,3.29942,100,0.5,1.37e-01,3.16e-02,4.46667,3.55967,4.33e-03,1.67e-03,2.59475,0.954623,100,0.5,1.49e-01,3.62e-02,20.4,23.4779,1.30e-02,1.23e-02,8.21458,7.73796,100
0.1,4.20e-01,4.42e-02,163.267,34.0931,9.22e-02,2.01e-02,55.9502,11.1767,100,0.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0,0.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0,0.1,4.74e-02,2.33e-03,260.333,12.7017,1.30e-01,1.01e-02,83.4483,6.65062,10


==> experiments/proj_pcone_n100_tol_high_all.csv <==
error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess
10,1.68e-01,2.79e-02,16.1333,5.21095,8.49e-04,4.06e-04,4.05292,2.12845,100,10,2.78e-01,4.74e-02,5.53333,0.571346,3.72e-04,1.34e-04,1.9304,1.07039,100,10,1.90e-01,7.32e-02,3,0,2.23e-04,5.80e-05,1.2443,0.519945,96.6667,10,2.75e-01,1.18e-01,3.2,0.610257,2.41e-04,2.16e-05,1.27129,0.388252,100
5,1.68e-01,2.79e-02,16.1333,5.21095,8.49e-04,4.06e-04,4.05292,2.12845,100,5,2.78e-01,4.74e-02,5.53333,0.571346,3.72e-04,1.34e-04,1.9304,1.07039,100,5,1.90e-01,7.32e-02,3,0,2.23e-04,5.80e-05,1.2443,0.519945,96.6667,5,2.29e-01,7.32e-02,4.86667,2.28539,2.95e-04,7.47e-05,1.50408,0.461692,100
1,1.68e-01,2.79e-02,16.1333,5.21095,8.49e-04,4.06e-04,4.05292,2.12845,100,1,1.95e-01,4.72e-02,31.9333,5.18575,1.25e-03,3.58e-04,6.37387,2.80337,100,1,1.08e-01,1.69e-02,26.6552,14.9577,8.49e-04,4.83e-04,4.66311,3.12648,96.6667,1,8.19e-02,1.88e-02,41.0667,10.2046,1.39e-03,3.06e-04,7.10643,2.24614,100
0.5,1.67e-01,2.99e-02,18.1,8.71918,9.18e-04,4.62e-04,4.47555,2.73996,100,0.5,1.16e-01,3.27e-02,107.6,8.88858,3.79e-03,1.20e-03,19.4049,9.55115,100,0.5,5.90e-02,1.22e-02,88.5862,18.5425,2.48e-03,9.73e-04,13.8213,7.21858,96.6667,0.5,4.07e-02,1.50e-02,100.667,19.8761,3.15e-03,5.93e-04,16.2331,4.68067,100
0.1,8.64e-02,2.70e-02,495.722,152.782,1.74e-02,5.40e-03,67.3202,22.6433,60,0.1,2.35e-02,6.62e-03,800.417,20.4871,2.38e-02,1.12e-03,76.2529,4.18435,40,0.1,9.97e-03,4.75e-03,702.846,92.8169,1.64e-02,2.28e-03,70.0111,17.7525,43.3333,0.1,5.39e-03,4.11e-03,673.133,183.589,1.97e-02,5.34e-03,75.4533,14.8134,50


==> experiments/proj_pcone_n100_tol_low_all.csv <==
error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess
10,1.68e-01,2.79e-02,16.1333,5.21095,7.62e-04,2.02e-04,3.75406,1.98939,100,10,2.78e-01,4.74e-02,5.53333,0.571346,3.40e-04,2.40e-05,1.71348,0.584522,100,10,1.90e-01,7.38e-02,3,0,2.07e-04,1.15e-05,0.979285,0.340981,96.6667,10,2.75e-01,1.18e-01,3.2,0.610257,2.40e-04,2.12e-05,1.21961,0.412352,100
5,1.68e-01,2.79e-02,16.1333,5.21095,7.62e-04,2.02e-04,3.75406,1.98939,100,5,2.78e-01,4.74e-02,5.53333,0.571346,3.40e-04,2.40e-05,1.71348,0.584522,100,5,1.90e-01,7.38e-02,3,0,2.07e-04,1.15e-05,0.979285,0.340981,96.6667,5,2.29e-01,7.32e-02,4.86667,2.28539,2.93e-04,7.19e-05,1.48345,0.600134,100
1,1.68e-01,2.79e-02,16.1333,5.21095,7.62e-04,2.02e-04,3.75406,1.98939,100,1,1.95e-01,4.72e-02,31.9333,5.18575,1.15e-03,1.73e-04,5.65641,1.74782,100,1,1.07e-01,1.80e-02,27,14.5012,7.83e-04,3.46e-04,3.74913,2.16313,96.6667,1,8.19e-02,1.88e-02,41.0667,10.2046,1.39e-03,3.04e-04,7.0034,2.8173,100
0.5,1.67e-01,2.99e-02,18.1,8.71918,8.30e-04,3.12e-04,4.00436,2.01229,100,0.5,1.16e-01,3.27e-02,107.6,8.88858,3.42e-03,2.69e-04,17.0018,5.27162,100,0.5,5.83e-02,1.25e-02,89.069,17.9163,2.25e-03,4.23e-04,10.6895,4.31904,96.6667,0.5,4.07e-02,1.50e-02,100.667,19.8761,3.15e-03,5.92e-04,16.0303,6.27473,100
0.1,7.68e-02,2.59e-02,493.19,134.697,1.66e-02,4.49e-03,63.6465,17.0631,70,0.1,2.19e-02,5.84e-03,795.769,21.3937,2.34e-02,7.20e-04,74.8536,1.82323,43.3333,0.1,8.92e-03,4.89e-03,716.765,97.1491,1.65e-02,2.35e-03,57.9515,13.3602,56.6667,0.1,6.48e-03,3.68e-03,622.5,144.506,1.82e-02,4.22e-03,67.5738,16.0961,53.3333


==> experiments/proj_pcone_n300_tol_high_all.csv <==
error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess
10,2.80e-01,5.31e-02,31.7667,10.9251,4.11e-03,1.65e-03,8.13544,3.75114,100,10,5.01e-01,6.87e-02,6.63333,0.76489,1.13e-03,2.18e-04,2.27888,0.620787,100,10,1.93e-01,9.27e-02,3,0,6.26e-04,9.86e-05,1.07103,0.285134,100,10,3.01e-01,1.94e-01,3.06667,0.365148,6.67e-04,7.88e-05,1.26123,0.266832,100
5,2.80e-01,5.31e-02,31.7667,10.9251,4.11e-03,1.65e-03,8.13544,3.75114,100,5,5.01e-01,6.87e-02,6.63333,0.76489,1.13e-03,2.18e-04,2.27888,0.620787,100,5,1.93e-01,9.27e-02,3,0,6.26e-04,9.86e-05,1.07103,0.285134,100,5,2.77e-01,1.45e-01,3.6,1.67332,7.16e-04,1.57e-04,1.3518,0.37069,100
1,2.80e-01,5.31e-02,31.7667,10.9251,4.11e-03,1.65e-03,8.13544,3.75114,100,1,4.58e-01,7.45e-02,15.6667,2.61736,2.04e-03,3.93e-04,4.11927,1.16565,100,1,1.54e-01,4.56e-02,13.2,11.5233,1.42e-03,9.35e-04,2.31589,1.39232,100,1,1.42e-01,2.91e-02,26.8,17.0706,2.80e-03,1.53e-03,5.23273,2.91816,100
0.5,2.80e-01,5.31e-02,31.7667,10.9251,4.11e-03,1.65e-03,8.13544,3.75114,100,0.5,3.53e-01,7.79e-02,60.5333,7.20026,6.24e-03,1.17e-03,12.6406,3.84,100,0.5,9.78e-02,1.96e-02,62.1333,28.6895,5.20e-03,2.73e-03,8.84702,4.84098,100,0.5,8.32e-02,1.71e-02,76.6,26.1106,7.24e-03,2.42e-03,13.6089,4.84247,100
0.1,2.33e-01,5.61e-02,345.333,58.1337,3.65e-02,5.35e-03,68.6819,10.8018,60,0.1,9.00e-02,2.48e-02,646.5,8.24015,6.05e-02,5.17e-03,93.0252,3.32608,20,0.1,1.79e-02,5.71e-03,659.9,85.772,5.13e-02,6.84e-03,78.3532,13.4703,66.6667,0.1,1.79e-02,6.69e-03,514.333,92.1758,4.74e-02,8.81e-03,81.2298,11.4617,50


==> experiments/proj_pcone_n300_tol_low_all.csv <==
error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess
10,2.80e-01,5.31e-02,31.7667,10.9251,4.21e-03,1.29e-03,8.08714,3.07405,100,10,5.01e-01,6.87e-02,6.63333,0.76489,1.11e-03,1.18e-04,2.08971,0.361336,100,10,1.93e-01,9.27e-02,3,0,6.03e-04,1.26e-04,1.04055,0.243667,100,10,3.01e-01,1.94e-01,3.06667,0.365148,6.80e-04,8.07e-05,1.31485,0.308343,100
5,2.80e-01,5.31e-02,31.7667,10.9251,4.21e-03,1.29e-03,8.08714,3.07405,100,5,5.01e-01,6.87e-02,6.63333,0.76489,1.11e-03,1.18e-04,2.08971,0.361336,100,5,1.93e-01,9.27e-02,3,0,6.03e-04,1.26e-04,1.04055,0.243667,100,5,2.77e-01,1.45e-01,3.6,1.67332,7.33e-04,1.82e-04,1.39603,0.336835,100
1,2.80e-01,5.31e-02,31.7667,10.9251,4.21e-03,1.29e-03,8.08714,3.07405,100,1,4.58e-01,7.45e-02,15.6667,2.61736,1.99e-03,2.96e-04,3.76303,0.820582,100,1,1.54e-01,4.56e-02,13.2,11.5233,1.39e-03,9.69e-04,2.35768,1.61887,100,1,1.42e-01,2.91e-02,26.8,17.0706,2.92e-03,1.63e-03,5.33303,2.88965,100
0.5,2.80e-01,5.31e-02,31.7667,10.9251,4.21e-03,1.29e-03,8.08714,3.07405,100,0.5,3.53e-01,7.79e-02,60.5333,7.20026,6.16e-03,1.06e-03,11.6632,2.65813,100,0.5,9.78e-02,1.96e-02,62.1333,28.6895,5.09e-03,2.62e-03,8.69681,4.34303,100,0.5,8.32e-02,1.71e-02,76.6,26.1106,7.49e-03,2.63e-03,14.0014,4.89054,100
0.1,2.26e-01,5.79e-02,346.111,58.4716,3.80e-02,7.03e-03,68.1098,16.167,60,0.1,9.49e-02,3.04e-02,654.4,20.8878,6.16e-02,5.51e-03,93.6997,3.27791,16.6667,0.1,1.77e-02,5.77e-03,659.32,82.0765,4.93e-02,6.83e-03,82.0048,11.7723,83.3333,0.1,1.78e-02,7.79e-03,525.125,107.89,4.98e-02,1.08e-02,87.6412,7.87655,53.3333


==> experiments/proj_pcone_n500_tol_high_all.csv <==
error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess
10,3.30e-01,3.45e-02,39.3667,11.0687,9.34e-03,2.43e-03,11.2041,2.9592,100,10,6.28e-01,5.53e-02,7.03333,0.668675,2.29e-03,5.98e-04,2.83791,0.828047,100,10,1.69e-01,5.71e-02,3,0,1.21e-03,2.07e-04,1.33288,0.361951,100,10,2.53e-01,1.32e-01,3,0,1.37e-03,1.57e-04,1.62956,0.187686,100
5,3.30e-01,3.45e-02,39.3667,11.0687,9.34e-03,2.43e-03,11.2041,2.9592,100,5,6.28e-01,5.53e-02,7.03333,0.668675,2.29e-03,5.98e-04,2.83791,0.828047,100,5,1.69e-01,5.71e-02,3,0,1.21e-03,2.07e-04,1.33288,0.361951,100,5,2.53e-01,1.32e-01,3,0,1.37e-03,1.57e-04,1.62956,0.187686,100
1,3.30e-01,3.45e-02,39.3667,11.0687,9.34e-03,2.43e-03,11.2041,2.9592,100,1,5.94e-01,5.65e-02,15,2.69098,3.85e-03,1.29e-03,4.76166,1.7211,100,1,1.65e-01,5.11e-02,4.33333,3.12204,1.40e-03,4.67e-04,1.52686,0.55093,100,1,1.79e-01,4.81e-02,17,14.8277,3.77e-03,2.55e-03,4.45259,2.97753,100
0.5,3.30e-01,3.45e-02,39.3667,11.0687,9.34e-03,2.43e-03,11.2041,2.9592,100,0.5,5.06e-01,6.55e-02,46.5333,4.66634,9.60e-03,2.85e-03,11.8551,3.7988,100,0.5,1.25e-01,2.60e-02,37.1333,24.2056,6.28e-03,4.22e-03,6.88688,5.12866,100,0.5,1.18e-01,2.11e-02,59.8,27.6261,1.11e-02,4.82e-03,13.1309,5.78069,100
0.1,2.97e-01,4.49e-02,285.174,58.8524,6.20e-02,1.40e-02,73.1449,14.5714,76.6667,0.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0,0.1,3.17e-02,9.05e-03,570.571,55.913,8.05e-02,1.04e-02,81.8108,8.8469,46.6667,0.1,2.97e-02,8.23e-03,442.429,67.2695,8.12e-02,1.10e-02,89.1145,9.31312,46.6667


==> experiments/proj_pcone_n500_tol_low_all.csv <==
error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess,error,FWMx,FWMxstd,FWMit,FWMstd,FWMabs,FWMabsstd,FWM,FWMstd,FWMSuccess
10,3.30e-01,3.45e-02,39.3667,11.0687,9.27e-03,2.94e-03,11.2805,4.11177,100,10,6.28e-01,5.53e-02,7.03333,0.668675,2.19e-03,2.69e-04,2.76144,0.572335,100,10,1.69e-01,5.71e-02,3,0,1.24e-03,1.37e-04,1.37187,0.24756,100,10,2.53e-01,1.32e-01,3,0,1.38e-03,2.02e-04,1.60543,0.356166,100
5,3.30e-01,3.45e-02,39.3667,11.0687,9.27e-03,2.94e-03,11.2805,4.11177,100,5,6.28e-01,5.53e-02,7.03333,0.668675,2.19e-03,2.69e-04,2.76144,0.572335,100,5,1.69e-01,5.71e-02,3,0,1.24e-03,1.37e-04,1.37187,0.24756,100,5,2.53e-01,1.32e-01,3,0,1.38e-03,2.02e-04,1.60543,0.356166,100
1,3.30e-01,3.45e-02,39.3667,11.0687,9.27e-03,2.94e-03,11.2805,4.11177,100,1,5.94e-01,5.65e-02,15,2.69098,3.63e-03,6.52e-04,4.57343,1.13914,100,1,1.65e-01,5.11e-02,4.33333,3.12204,1.43e-03,4.57e-04,1.57232,0.503831,100,1,1.79e-01,4.81e-02,17,14.8277,3.92e-03,2.82e-03,4.49356,3.30748,100
0.5,3.30e-01,3.45e-02,39.3667,11.0687,9.27e-03,2.94e-03,11.2805,4.11177,100,0.5,5.06e-01,6.55e-02,46.5333,4.66634,9.09e-03,1.37e-03,11.4214,2.55535,100,0.5,1.25e-01,2.60e-02,37.1333,24.2056,5.99e-03,3.40e-03,6.47688,3.6736,100,0.5,1.18e-01,2.11e-02,59.8,27.6261,1.16e-02,5.33e-03,13.402,6.46824,100
0.1,2.99e-01,4.37e-02,287,58.7345,6.09e-02,1.03e-02,72.7779,14.3751,80,0.1,1.45e-01,0.00e+00,577,0,9.20e-02,0.00e+00,84.3635,0,3.33333,0.1,3.07e-02,9.33e-03,579.933,54.5573,8.34e-02,5.46e-03,84.1868,10.5578,50,0.1,3.29e-02,6.98e-03,420.091,59.2443,7.55e-02,1.13e-02,82.0365,10.4733,36.6667

